Advances on the recovery of (perturbed) Cauchy matrices

Given a (possibly approximate) Cauchy matrix, how can we efficiently compute its generators? Expanding on previous work by Liesen and Luce [Linear Algebra Appl. 493 (2016) 261--280], we present a general family of algorithms for Cauchy parameter recovery, together with new error estimates. We also introduce a displacement-based approximation, which leads to a new algorithm for Cauchy parameter recovery. Numerical experiments show that the algorithm based on the displacement approximation is generally more accurate than the other algorithms.

==> esp1Greendatamat.txt <==
   1.0000000e+00   1.0000000e-01   2.4516174e+00   1.0338029e+00   9.9174523e-01   9.9787545e-02   2.2268905e+00   1.0307321e+00   9.9249760e-01   4.6256675e-04
   2.0000000e+00   1.0000000e-02   1.0298722e+00   1.4931028e+00   9.2252950e-01   9.9803782e-03   1.0196180e+00   1.4882210e+00   9.2329674e-01   4.8837048e-05
   3.0000000e+00   1.0000000e-03   1.0103802e-03   4.3423670e-01   5.4355920e-01   9.9805663e-04   1.4429570e-04   4.3280392e-01   5.4401519e-01   4.9136758e-06
   4.0000000e+00   1.0000000e-04   1.0089370e-04   3.1221730e-02   1.0641525e-01   9.9805851e-05   1.3399663e-05   3.1118619e-02   1.0650460e-01   4.9167350e-07
   5.0000000e+00   1.0000000e-05   1.0088111e-05   3.0368389e-03   1.1768669e-02   9.9805790e-06   1.3306102e-06   3.0268087e-03   1.1778551e-02   4.9174123e-08
   6.0000000e+00   1.0000000e-06   1.0087987e-06   3.0285614e-04   1.1894656e-03   9.9805913e-07   1.3296831e-07   3.0185585e-04   1.1904644e-03   4.9171243e-09
   7.0000000e+00   1.0000000e-07   1.0087974e-07   3.0277369e-05   1.1907403e-04   9.9804091e-08   1.3295905e-08   3.0177368e-05   1.1917402e-04   4.9251357e-10
   8.0000000e+00   1.0000000e-08   1.0087973e-08   3.0276718e-06   1.1908700e-05   9.9797857e-09   1.3295812e-09   3.0176720e-06   1.1918700e-05   4.9253535e-11
   9.0000000e+00   1.0000000e-09   1.0087973e-09   3.0275824e-07   1.1908915e-06   9.8986253e-10   1.3295804e-10   3.0175826e-07   1.1918915e-06   1.1134583e-11


==> esp1Greendatavec.txt <==
   1.0000000e+00   1.0000000e-01   2.4516174e+00   1.0338029e+00   9.9174523e-01   9.9787545e-02   2.2268905e+00   1.0307321e+00   9.9249760e-01   4.6256675e-04
   2.0000000e+00   1.0000000e-02   1.0298722e+00   1.4931028e+00   9.2252950e-01   9.9803782e-03   1.0196180e+00   1.4882210e+00   9.2329674e-01   4.8837048e-05
   3.0000000e+00   1.0000000e-03   1.0103802e-03   4.3423670e-01   5.4355920e-01   9.9805663e-04   1.4429570e-04   4.3280392e-01   5.4401519e-01   4.9136758e-06
   4.0000000e+00   1.0000000e-04   1.0089370e-04   3.1221730e-02   1.0641525e-01   9.9805851e-05   1.3399663e-05   3.1118619e-02   1.0650460e-01   4.9167350e-07
   5.0000000e+00   1.0000000e-05   1.0088111e-05   3.0368389e-03   1.1768669e-02   9.9805790e-06   1.3306102e-06   3.0268087e-03   1.1778551e-02   4.9174123e-08
   6.0000000e+00   1.0000000e-06   1.0087987e-06   3.0285614e-04   1.1894656e-03   9.9805913e-07   1.3296831e-07   3.0185585e-04   1.1904644e-03   4.9171243e-09
   7.0000000e+00   1.0000000e-07   1.0087974e-07   3.0277369e-05   1.1907403e-04   9.9804091e-08   1.3295905e-08   3.0177368e-05   1.1917402e-04   4.9251357e-10
   8.0000000e+00   1.0000000e-08   1.0087973e-08   3.0276718e-06   1.1908700e-05   9.9797857e-09   1.3295812e-09   3.0176720e-06   1.1918700e-05   4.9253535e-11
   9.0000000e+00   1.0000000e-09   1.0087973e-09   3.0275824e-07   1.1908915e-06   9.8986253e-10   1.3295804e-10   3.0175826e-07   1.1918915e-06   1.1134583e-11


==> esp1bdata.txt <==
   1.0000000e+00   1.0000000e+02   1.4359359e-03   1.0419771e-04   1.2632961e-04   7.7831344e-06   1.4358839e-03   1.0400358e-04   1.2564523e-04   6.2025001e-06
   2.0000000e+00   2.0000000e+02   2.9683774e-03   1.4782223e-04   1.8869497e-04   7.5569888e-06   2.9686586e-03   1.4760969e-04   1.8864292e-04   6.6686801e-06
   3.0000000e+00   3.0000000e+02   4.4262219e-03   1.8485438e-04   2.1997843e-04   7.1700532e-06   4.4256638e-03   1.8537443e-04   2.2079596e-04   6.6826752e-06
   4.0000000e+00   4.0000000e+02   5.9779797e-03   2.1250369e-04   2.5061686e-04   7.6252943e-06   5.9780118e-03   2.1292040e-04   2.5097052e-04   6.5055543e-06
   5.0000000e+00   5.0000000e+02   7.4258150e-03   2.3852182e-04   2.8640360e-04   7.3974587e-06   7.4257934e-03   2.3907171e-04   2.8690369e-04   6.6179937e-06
   6.0000000e+00   6.0000000e+02   9.1230623e-03   2.6617457e-04   3.3212360e-04   7.4408269e-06   9.1231676e-03   2.6685616e-04   3.3274899e-04   6.7149917e-06
   7.0000000e+00   7.0000000e+02   1.0215774e-02   2.8863140e-04   3.4819107e-04   7.4939184e-06   1.0215469e-02   2.8862884e-04   3.4832998e-04   6.6399333e-06
   8.0000000e+00   8.0000000e+02   1.2142249e-02   3.0426331e-04   3.7093653e-04   7.4684083e-06   1.2142427e-02   3.0453095e-04   3.7105905e-04   6.6271905e-06
   9.0000000e+00   9.0000000e+02   1.2763135e-02   3.0294729e-04   3.7023093e-04   7.6614701e-06   1.2762975e-02   3.0321139e-04   3.7026667e-04   6.6053843e-06
   1.0000000e+01   1.0000000e+03   1.5170780e-02   3.4139436e-04   4.3060509e-04   7.2873271e-06   1.5170319e-02   3.4157087e-04   4.3057682e-04   6.6952230e-06
   1.1000000e+01   1.1000000e+03   1.6504667e-02   3.4216251e-04   4.1268003e-04   7.3476774e-06   1.6504717e-02   3.4239039e-04   4.1275195e-04   6.7305016e-06
   1.2000000e+01   1.2000000e+03   1.7637134e-02   3.4692945e-04   4.1933092e-04   7.4578709e-06   1.7637191e-02   3.4705482e-04   4.1937099e-04   6.6208182e-06
   1.3000000e+01   1.3000000e+03   1.8974308e-02   3.7530014e-04   4.6101573e-04   7.4764624e-06   1.8974292e-02   3.7555025e-04   4.6120983e-04   6.5706569e-06
   1.4000000e+01   1.4000000e+03   2.0878384e-02   3.8806764e-04   4.7620312e-04   7.3444683e-06   2.0878042e-02   3.8819347e-04   4.7637637e-04   6.6189975e-06
   1.5000000e+01   1.5000000e+03   2.2463644e-02   4.1135562e-04   4.9541768e-04   7.4849993e-06   2.2463923e-02   4.1147688e-04   4.9539513e-04   6.6498047e-06
   1.6000000e+01   1.6000000e+03   2.4275329e-02   4.1328107e-04   4.9982561e-04   7.3761492e-06   2.4275357e-02   4.1350631e-04   4.9991557e-04   6.7341670e-06
   1.7000000e+01   1.7000000e+03   2.5645079e-02   4.3429002e-04   5.1658978e-04   7.4655312e-06   2.5645125e-02   4.3455968e-04   5.1688487e-04   6.6238548e-06
   1.8000000e+01   1.8000000e+03   2.7454093e-02   4.4843511e-04   5.4582137e-04   7.4866814e-06   2.7454042e-02   4.4894301e-04   5.4615458e-04   6.6306315e-06
   1.9000000e+01   1.9000000e+03   2.8299441e-02   4.6898435e-04   5.5691905e-04   7.4705337e-06   2.8299617e-02   4.6905332e-04   5.5689895e-04   6.6483147e-06
   2.0000000e+01   2.0000000e+03   2.9367704e-02   4.7614182e-04   5.7159324e-04   7.5189901e-06   2.9367448e-02   4.7626712e-04   5.7185182e-04   6.6543339e-06


==> esp1data.txt <==
   1.0000000e+00   1.0000000e-01   2.4241232e+00   8.3845448e+01   1.0489449e+01   7.5225559e-02   2.4078943e+00   8.3044011e+01   1.0387589e+01   6.7383206e-02
   2.0000000e+00   1.0000000e-02   7.4843179e+00   1.1658526e-01   1.3902248e-01   7.4199770e-03   7.4805763e+00   1.1664953e-01   1.3870842e-01   6.7450472e-03
   3.0000000e+00   1.0000000e-03   1.6655168e-01   1.0625918e-02   1.2480789e-02   7.4227957e-04   1.6651852e-01   1.0636683e-02   1.2459127e-02   6.7598609e-04
   4.0000000e+00   1.0000000e-04   1.4486166e-02   1.0592079e-03   1.2480538e-03   7.4232117e-05   1.4486096e-02   1.0602896e-03   1.2459482e-03   6.7614848e-05
   5.0000000e+00   1.0000000e-05   1.4474647e-03   1.0589286e-04   1.2481770e-04   7.4232546e-06   1.4474891e-03   1.0600104e-04   1.2460771e-04   6.7616486e-06
   6.0000000e+00   1.0000000e-06   1.4475309e-04   1.0589012e-05   1.2481906e-05   7.4232590e-07   1.4475584e-04   1.0599831e-05   1.2460912e-05   6.7616650e-07
   7.0000000e+00   1.0000000e-07   1.4475393e-05   1.0588985e-06   1.2481919e-06   7.4232595e-08   1.4475671e-05   1.0599803e-06   1.2460927e-06   6.7616666e-08
   8.0000000e+00   1.0000000e-08   1.4475402e-06   1.0588982e-07   1.2481921e-07   7.4232626e-09   1.4475680e-06   1.0599800e-07   1.2460928e-07   6.7616653e-09
   9.0000000e+00   1.0000000e-09   1.4475403e-07   1.0588983e-08   1.2481929e-08   7.4232636e-10   1.4475681e-07   1.0599801e-08   1.2460936e-08   6.7616681e-10


==> esp2data.txt <==
   1.0000000e+00   1.0000000e-01   1.1540248e+00   1.0882835e+00   1.0079835e+00   9.9997642e-01   1.0256410e+00   1.0106667e+00   1.0004378e+00   9.9998432e-01   8.0000000e+01
   2.0000000e+00   1.0000000e-02   1.1244159e+00   1.3372618e+00   1.1195830e+00   1.0197509e+00   1.3333333e+00   1.0161519e+00   9.8683350e-01   1.0197393e+00   8.0000000e+00
   3.0000000e+00   1.0000000e-03   4.4885049e-01   1.9349806e-01   1.9395703e-01   8.4856147e-02   6.6666667e-01   2.9350821e-01   2.9241654e-01   1.6527984e-01   1.0000000e+00
   4.0000000e+00   1.0000000e-04   3.9735047e-02   1.8328849e-02   1.8389107e-02   8.3937228e-03   7.8431373e-02   2.7387496e-02   2.9024515e-02   1.8694670e-02   8.1632653e-02
   5.0000000e+00   1.0000000e-05   3.9881775e-03   1.8323206e-03   1.8383634e-03   8.3928820e-04   7.9840319e-03   2.7504990e-03   2.9545913e-03   1.9333181e-03   8.0160321e-03
   6.0000000e+00   1.0000000e-06   3.9901120e-04   1.8323567e-04   1.8383999e-04   8.3928891e-05   7.9984003e-04   2.7554489e-04   2.9599085e-04   1.9398747e-04   8.0016003e-04
   7.0000000e+00   1.0000000e-07   3.9903101e-05   1.8323612e-05   1.8384045e-05   8.3928907e-06   7.9998400e-05   2.7559449e-05   2.9604413e-05   1.9405322e-05   8.0001600e-05
   8.0000000e+00   1.0000000e-08   3.9903300e-06   1.8323617e-06   1.8384049e-06   8.3928909e-07   7.9999840e-06   2.7559945e-06   2.9604946e-06   1.9405979e-06   8.0000160e-06
   9.0000000e+00   1.0000000e-09   3.9903320e-07   1.8323617e-07   1.8384050e-07   8.3928909e-08   7.9999988e-07   2.7559997e-07   2.9605000e-07   1.9406045e-07   8.0000016e-07


==> esp4data.txt <==
   1.0000000e+00   1.0000000e+02   3.2210741e-04   4.9112879e-05   4.5369383e-05   6.2464027e-05   3.6531979e-04   6.2277706e-05   5.7327614e-05   2.7088998e-05
   2.0000000e+00   2.0000000e+02   5.1380831e-04   3.3217797e-05   2.0253114e-05   6.9207385e-05   5.7045768e-04   1.1572354e-04   1.2070860e-04   7.0142975e-05
   3.0000000e+00   3.0000000e+02   3.8601452e-04   3.7855259e-05   1.3605376e-05   1.1590080e-04   4.2779924e-04   1.3751670e-04   1.2922064e-04   4.4811181e-05
   4.0000000e+00   4.0000000e+02   4.2263499e-04   4.8454982e-05   3.6210996e-05   1.4158540e-04   4.1153244e-04   1.3538723e-04   1.4198742e-04   5.4526739e-05
   5.0000000e+00   5.0000000e+02   5.2018067e-04   4.1262010e-05   3.0325524e-05   1.4174822e-04   5.9343644e-04   1.8226079e-04   1.8848359e-04   6.1717979e-05
   6.0000000e+00   6.0000000e+02   9.1184153e-04   4.2336695e-05   2.8905553e-05   1.3354257e-04   9.8783208e-04   1.7904653e-04   1.7456992e-04   9.2721121e-05
   7.0000000e+00   7.0000000e+02   5.1819977e-04   4.3944780e-05   3.7525114e-05   1.7969228e-04   5.5195031e-04   1.8462371e-04   1.8067592e-04   6.4683706e-05
   8.0000000e+00   8.0000000e+02   1.0624445e-03   3.5327732e-05   1.9451431e-05   1.8479175e-04   9.2804700e-04   2.1735345e-04   2.2329544e-04   8.4005419e-05
   9.0000000e+00   9.0000000e+02   9.4668466e-04   4.0808020e-05   1.9966090e-05   2.0035581e-04   9.5276084e-04   2.4720919e-04   2.3452142e-04   6.1226947e-05
   1.0000000e+01   1.0000000e+03   8.4554457e-04   5.1416239e-05   3.9765473e-05   2.2093336e-04   9.3342684e-04   2.7266693e-04   2.6525258e-04   9.7687511e-05
   1.1000000e+01   1.1000000e+03   1.1004545e-03   3.7451783e-05   2.5909614e-05   1.8708528e-04   9.7883456e-04   2.5396834e-04   2.4822247e-04   1.0997419e-04
   1.2000000e+01   1.2000000e+03   6.2765573e-04   4.0087247e-05   3.0700393e-05   2.1757022e-04   6.8751220e-04   2.7432640e-04   2.8275322e-04   1.1389448e-04
   1.3000000e+01   1.3000000e+03   1.4409370e-03   3.9912414e-05   3.3027011e-05   2.5850656e-04   1.5514952e-03   2.7564073e-04   2.7375675e-04   6.6850073e-05
   1.4000000e+01   1.4000000e+03   1.1421590e-03   3.6460309e-05   2.8386110e-05   2.6633079e-04   1.1309398e-03   2.8707237e-04   2.8239270e-04   5.2557251e-05
   1.5000000e+01   1.5000000e+03   9.7361617e-04   3.8478881e-05   2.0212316e-05   3.0104156e-04   1.0493642e-03   2.8442819e-04   3.0707137e-04   7.2761034e-05
   1.6000000e+01   1.6000000e+03   1.3380976e-03   4.1073086e-05   3.7579455e-05   2.5381630e-04   1.5672489e-03   3.2274753e-04   3.2963606e-04   1.0666090e-04
   1.7000000e+01   1.7000000e+03   1.2056904e-03   4.8657436e-05   2.7517954e-05   1.9672511e-04   1.2031115e-03   3.2336679e-04   3.1374952e-04   1.5461304e-04
   1.8000000e+01   1.8000000e+03   1.0410417e-03   3.5922863e-05   1.8251303e-05   2.7008733e-04   9.8595846e-04   3.2460110e-04   3.2115059e-04   1.1995790e-04
   1.9000000e+01   1.9000000e+03   1.7194520e-03   4.1471235e-05   3.1439428e-05   3.3377141e-04   1.4828349e-03   3.4880208e-04   3.4735444e-04   7.1568553e-05
   2.0000000e+01   2.0000000e+03   1.3929800e-03   3.8031634e-05   2.8228143e-05   2.5264901e-04   1.2692466e-03   3.5582267e-04   3.5801456e-04   1.4689311e-04


==> esp5data.txt <==
   1.0000000e+00   1.0000000e+02   1.0000000e-03   1.0000000e-05   1.0097049e-05   6.8350105e-05   1.8322416e-03   1.2728637e-04   1.2480471e-04   2.8272559e-05
   2.0000000e+00   2.0000000e+02   2.0000000e-03   1.0000000e-05   1.0049256e-05   9.6354826e-05   3.6472813e-03   1.8063737e-04   1.7885878e-04   3.9748536e-05
   3.0000000e+00   3.0000000e+02   3.0000000e-03   1.0000000e-05   1.0033002e-05   1.1793293e-04   5.4619689e-03   2.2176832e-04   2.2030984e-04   4.8596334e-05
   4.0000000e+00   4.0000000e+02   4.0000000e-03   1.0000000e-05   1.0024813e-05   1.3617382e-04   7.2766476e-03   2.5663611e-04   2.5537037e-04   5.6075759e-05
   5.0000000e+00   5.0000000e+02   5.0000000e-03   1.0000000e-05   1.0019880e-05   1.5228135e-04   9.0914720e-03   2.8753335e-04   2.8639984e-04   6.2679125e-05
   6.0000000e+00   6.0000000e+02   6.0000000e-03   1.0000000e-05   1.0016584e-05   1.6687440e-04   1.0906547e-02   3.1563137e-04   3.1459577e-04   6.8659893e-05
   7.0000000e+00   7.0000000e+02   7.0000000e-03   1.0000000e-05   1.0014225e-05   1.8032099e-04   1.2721961e-02   3.4162396e-04   3.4066462e-04   7.4168949e-05
   8.0000000e+00   8.0000000e+02   8.0000000e-03   1.0000000e-05   1.0012453e-05   1.9286107e-04   1.4537789e-02   3.6596204e-04   3.6506427e-04   7.9304728e-05
   9.0000000e+00   9.0000000e+02   9.0000000e-03   1.0000000e-05   1.0011074e-05   2.0466131e-04   1.6354106e-02   3.8895814e-04   3.8811144e-04   8.4135658e-05
   1.0000000e+01   1.0000000e+03   1.0000000e-02   1.0000000e-05   1.0009970e-05   2.1584309e-04   1.8170982e-02   4.1083937e-04   4.1003589e-04   8.8711584e-05
   1.1000000e+01   1.1000000e+03   1.1000000e-02   1.0000000e-05   1.0009066e-05   2.2649801e-04   1.9988485e-02   4.3177682e-04   4.3101057e-04   9.3070149e-05
   1.2000000e+01   1.2000000e+03   1.2000000e-02   1.0000000e-05   1.0008313e-05   2.3669721e-04   2.1806685e-02   4.5190321e-04   4.5116945e-04   9.7240601e-05
   1.3000000e+01   1.3000000e+03   1.3000000e-02   1.0000000e-05   1.0007675e-05   2.4649727e-04   2.3625647e-02   4.7132389e-04   4.7061882e-04   1.0124620e-04
   1.4000000e+01   1.4000000e+03   1.4000000e-02   1.0000000e-05   1.0007128e-05   2.5594402e-04   2.5445439e-02   4.9012417e-04   4.8944465e-04   1.0510580e-04
   1.5000000e+01   1.5000000e+03   1.5000000e-02   1.0000000e-05   1.0006653e-05   2.6507523e-04   2.7266126e-02   5.0837422e-04   5.0771767e-04   1.0883496e-04
   1.6000000e+01   1.6000000e+03   1.6000000e-02   1.0000000e-05   1.0006238e-05   2.7392245e-04   2.9087776e-02   5.2613263e-04   5.2549686e-04   1.1244664e-04
   1.7000000e+01   1.7000000e+03   1.7000000e-02   1.0000000e-05   1.0005872e-05   2.8251235e-04   3.0910453e-02   5.4344887e-04   5.4283204e-04   1.1595184e-04
   1.8000000e+01   1.8000000e+03   1.8000000e-02   1.0000000e-05   1.0005546e-05   2.9086773e-04   3.2734224e-02   5.6036521e-04   5.5976570e-04   1.1935994e-04
   1.9000000e+01   1.9000000e+03   1.9000000e-02   1.0000000e-05   1.0005255e-05   2.9900822e-04   3.4559155e-02   5.7691804e-04   5.7633449e-04   1.2267904e-04
   2.0000000e+01   2.0000000e+03   2.0000000e-02   1.0000000e-05   1.0004993e-05   3.0695093e-04   3.6385312e-02   5.9313902e-04   5.9257021e-04   1.2591619e-04


==> ex4timing2.txt <==
   3.3521825e+00  -2.2011561e+00
   3.3979400e+00  -2.1266271e+00
   3.4393327e+00  -2.0676886e+00
   3.4771213e+00  -2.0123293e+00
   3.5118834e+00  -1.9459810e+00
   3.5440680e+00  -1.8442238e+00
   3.5740313e+00  -1.8258966e+00
   3.6020600e+00  -1.7764236e+00
   3.6283889e+00  -1.7086423e+00
   3.6532125e+00  -1.6450219e+00
   3.6766936e+00  -1.6350065e+00
   3.6989700e+00  -1.5895552e+00
   3.7201593e+00  -1.5201743e+00
   3.7403627e+00  -1.4754170e+00
   3.7596678e+00  -1.4704619e+00
   3.7781513e+00  -1.4257395e+00
   3.7958800e+00  -1.3596567e+00
   3.8129134e+00  -1.3394276e+00
   3.8293038e+00  -1.3233091e+00
   3.8450980e+00  -1.2973136e+00


==> time4datanew.txt <==
   2.8750613e+00  -1.9256920e+00
   3.0000000e+00  -1.5665454e+00
   3.0969100e+00  -1.2860116e+00
   3.1760913e+00  -1.0498562e+00
   3.2430380e+00  -8.2311066e-01
   3.3010300e+00  -6.4552103e-01
   3.3521825e+00  -5.1915304e-01
   3.3979400e+00  -3.3026000e-01
   3.4393327e+00  -1.4291373e-01
   3.4771213e+00   1.1667398e-02
   3.5118834e+00   1.2478805e-01
   3.5440680e+00   2.0769368e-01
   3.5740313e+00   2.5842051e-01
   3.6020600e+00   3.5909910e-01
   3.6283889e+00   4.1869067e-01
   3.6532125e+00   4.8932257e-01
   3.6766936e+00   5.5655238e-01
   3.6989700e+00   6.1436590e-01
   3.7201593e+00   6.7396117e-01
   3.7403627e+00   7.3626988e-01

